NSE abundance data

Novel method of calculating Nuclear Statistical Equilibrium is presented. Basic equations are carefully solved using arbitrary precision arithmetic. Special interpolation procedure is then used to retrieve all abundances using tabulated results for neutrons and protons, together with basic nuclear data. Proton and neutron abundance tables, basic nuclear data and partition functions for nuclides used in calculations are provided. Simple interpolation algorithm using pre-calculated p and n abundances tabulated as a functions of kT, rho and Ye is outlined. Unique properties of this method are: (1) ability to pick-up out of NSE selected nuclei only (2) computational time scaling linearly with number of re-calculated abundances (3) relatively small amount of stored data: only two large tables (4) slightly faster than solving NSE equations using traditional Newton-Raphson methods for small networks (few tens of species); superior for huge (800-3000) networks (5) do not require initial guess; works well on random input (6) can tailored to specific application (7) ability to use third-party NSE solvers to obtain fully compatible tables (8) encapsulation of the NSE code for bug-free calculations. Range of applications for this approach is possible: coverage test of traditional NSE Newton-Raphson codes, generating starting values, code-to-code verification and possible replacement of the old legacy procedures in supernova simulations.

==> data/README.txt <==
Additional numerical data:

Data related to NSE calculations:

np_table.txt - full version of the proton and neutron NSE abundance table

partfun_tbl.txt - temperature-dependent partition function without 2*J0+1 ground state contribution.
Rows correnspond to nuclei according to enumeration in file nuclides_tbl.txt.
Every row constains partition function calculated in the range kT=0.2 to 1.0 MeV with steps
0.02 MeV.

nuclides_tbl.txt - machine readable version of nuclide table used in calculations



==> data/nuclides_tbl.txt <==
1	Neutron   	0	1	1	0.	0.5
2	Hydrogen1   	1	0	1	0.	0.5
3	Helium4   	2	2	4	7.073915	0.
4	Carbon12   	6	6	12	7.680144	0.
5	Oxygen16   	8	8	16	7.976206	0.
6	Neon20   	10	10	20	8.03224	0.
7	Magnesium24   	12	12	24	8.260709	0.
8	Silicon28   	14	14	28	8.447744	0.
9	Sulfur32   	16	16	32	8.493134	0.
10	Argon36   	18	18	36	8.519909	0.
11	Calcium40   	20	20	40	8.551301	0.
12	Titanium44   	22	22	44	8.533518	0.
13	Titanium50   	22	28	50	8.755618	0.
14	Chromium48   	24	24	48	8.57221	0.
15	Chromium54   	24	30	54	8.777914	0.
16	Chromium55   	24	31	55	8.731884	1.5
17	Manganese54   	25	29	54	8.737923	3.
18	Manganese55   	25	30	55	8.764988	2.5
19	Manganese56   	25	31	56	8.7383	3.
20	Iron52   	26	26	52	8.609598	0.
21	Iron54   	26	28	54	8.736344	0.
22	Iron55   	26	29	55	8.74656	1.5
23	Iron56   	26	30	56	8.790323	0.
24	Iron57   	26	31	57	8.770249	0.5
25	Iron58   	26	32	58	8.792221	0.
26	Cobalt55   	27	28	55	8.669575	3.5
27	Cobalt56   	27	29	56	8.694817	4.
28	Nickel56   	28	28	56	8.642709	0.
29	Nickel57   	28	29	57	8.670901	1.5
30	Nickel58   	28	30	58	8.732041	0.
31	Nickel60   	28	32	60	8.780757	0.
32	Zinc60   	30	30	60	8.583273	0.

==> data/partfun_tbl.txt <==
0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	
0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000011	0.000022	0.000042	0.000076	0.000129	0.000208	0.000322	0.000482	0.000697	0.000981	0.001347	0.001806	0.002375	0.003066	0.003893	0.004871	0.006012	0.007330	0.008837	0.010545	0.012464	0.014605	0.016977	0.019588	0.022447	0.025559	0.028932	0.032570	0.036479	0.040662	0.045123	0.049865	0.054890	0.060200	
0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000000	0.000015	0.000027	0.000046	0.000074	0.000116	0.000175	0.000258	0.000371	0.000521	0.000717	0.000968	0.001285	0.001679	0.002162	0.002749	0.003452	0.004287	0.005269	0.006415	0.007741	0.009264	0.011003	0.012975	0.015199	0.017692	0.020476	0.023568	0.026987	
0.001417	0.002978	0.005530	0.009336	0.014626	0.021583	0.030341	0.040983	0.053549	0.068041	0.084432	0.102674	0.122702	0.144444	0.167823	0.192759	0.219176	0.247004	0.276175	0.306632	0.338321	0.371199	0.405229	0.440382	0.476637	0.513978	0.552397	0.591893	0.632470	0.674136	0.716908	0.760804	0.805850	0.852075	0.899510	0.948194	0.998167	1.049470	1.102160	1.156280	1.211890	
0.005332	0.009934	0.016683	0.025871	0.037683	0.052206	0.069446	0.089341	0.111782	0.136631	0.163729	0.192913	0.224020	0.256893	0.291389	0.327376	0.364738	0.403375	0.443201	0.484145	0.526151	0.569174	0.613182	0.658152	0.704074	0.750943	0.798764	0.847549	0.897315	0.948087	0.999894	1.052770	1.106750	1.161880	1.218210	1.275790	1.334670	1.394900	1.456560	1.519690	1.584380	
0.000685	0.001538	0.003018	0.005338	0.008702	0.013293	0.019259	0.026714	0.035736	0.046368	0.058627	0.072504	0.087971	0.104986	0.123497	0.143446	0.164771	0.187410	0.211303	0.236393	0.262625	0.289954	0.318336	0.347736	0.378127	0.409487	0.441801	0.475063	0.509272	0.544437	0.580571	0.617697	0.655842	0.695042	0.735340	0.776784	0.819430	0.863340	0.908583	0.955233	1.003370	
0.000072	0.000198	0.000461	0.000942	0.001740	0.002964	0.004726	0.007139	0.010312	0.014345	0.019334	0.025364	0.032513	0.040857	0.050462	0.061397	0.073725	0.087512	0.102824	0.119732	0.138306	0.158624	0.180767	0.204821	0.230879	0.259039	0.289404	0.322084	0.357195	0.394858	0.435203	0.478362	0.524476	0.573690	0.626153	0.682023	0.741459	0.804627	0.871697	0.942842	1.018240	
0.000263	0.000645	0.001360	0.002558	0.004398	0.007037	0.010622	0.015285	0.021141	0.028288	0.036808	0.046770	0.058237	0.071264	0.085905	0.102217	0.120258	0.140094	0.161796	0.185446	0.211132	0.238955	0.269024	0.301456	0.336380	0.373935	0.414265	0.457525	0.503878	0.553492	0.606546	0.663219	0.723701	0.788184	0.856865	0.929944	1.007630	1.090120	1.177620	1.270360	1.368530	
0.000000	0.000000	0.000000	0.000000	0.000023	0.000056	0.000123	0.000247	0.000459	0.000802	0.001331	0.002112	0.003224	0.004759	0.006822	0.009529	0.013009	0.017404	0.022869	0.029567	0.037678	0.047388	0.058901	0.072427	0.088191	0.106430	0.127393	0.151338	0.178539	0.209280	0.243858	0.282581	0.325770	0.373756	0.426883	0.485506	0.549990	0.620712	0.698056	0.782420	0.874207	
0.022377	0.036759	0.055717	0.079434	0.107988	0.141408	0.179711	0.222934	0.271150	0.324473	0.383063	0.447123	0.516892	0.592640	0.674663	0.763269	0.858781	0.961522	1.071820	1.189980	1.316330	1.451160	1.594750	1.747370	1.909260	2.080670	2.261810	2.452870	2.654020	2.865450	3.087270	3.319630	3.562630	3.816380	4.080940	4.356400	4.642800	4.940180	5.248590	5.568030	5.898520	
0.002129	0.004336	0.007868	0.013066	0.020254	0.029728	0.041757	0.056591	0.074465	0.095604	0.120237	0.148592	0.180908	0.217435	0.258439	0.304198	0.355011	0.411188	0.473061	0.540971	0.615277	0.696349	0.784567	0.880318	0.983997	1.096000	1.216730	1.346590	1.485980	1.635280	1.794890	1.965190	2.146540	2.339330	2.543880	2.760550	2.989650	3.231500	3.486400	3.754620	4.036440	
0.117138	0.165652	0.221605	0.284162	0.352548	0.426087	0.504214	0.586473	0.672513	0.762077	0.854994	0.951173	1.050590	1.153290	1.259360	1.368940	1.482220	1.599400	1.720730	1.846470	1.976880	2.112250	2.252860	2.398990	2.550940	2.708960	2.873320	3.044280	3.222060	3.406900	3.598990	3.798530	4.005690	4.220610	4.443440	4.674300	4.913280	5.160470	5.415940	5.679750	5.951930	
0.077932	0.114750	0.158927	0.210084	0.267828	0.331813	0.401778	0.477558	0.559101	0.646459	0.739791	0.839352	0.945481	1.058590	1.179160	1.307700	1.444790	1.591000	1.746940	1.913210	2.090410	2.279130	2.479930	2.693380	2.919980	3.160220	3.414570	3.683430	3.967190	4.266190	4.580750	4.911120	5.257550	5.620230	5.999320	6.394950	6.807220	7.236190	7.681900	8.144370	8.623560	
1.388910	1.710140	2.053780	2.418060	2.801720	3.203920	3.624070	4.061820	4.516970	4.989400	5.479040	5.985860	6.509820	7.050870	7.608920	8.183850	8.775520	9.383700	10.008200	10.648600	11.304800	11.976300	12.662700	13.363700	14.078700	14.807400	15.549200	16.303800	17.070500	17.848800	18.638400	19.438600	20.249000	21.069000	21.898100	22.735900	23.581800	24.435300	25.296100	26.163500	27.037200	
10.884100	11.969400	13.051900	14.138600	15.235700	16.348500	17.481600	18.638800	19.823200	21.037500	22.283800	23.563800	24.878900	26.230000	27.617900	29.043000	30.505600	32.005800	33.543200	35.117700	36.728800	38.375800	40.058300	41.775200	43.525800	45.309200	47.124400	48.970300	50.845800	52.749800	54.681300	56.639000	58.621800	60.628500	62.658000	64.709100	66.780700	68.871500	70.980600	73.106700	75.248900	
4.361810	4.677480	4.984810	5.291060	5.602220	5.923280	6.258550	6.611800	6.986360	7.385240	7.811140	8.266480	8.753420	9.273850	9.829400	10.421500	11.051200	11.719500	12.427100	13.174400	13.961700	14.789100	15.656500	16.563700	17.510200	18.495700	19.519400	20.580700	21.678800	22.812800	23.981900	25.184900	26.420900	27.688900	28.987800	30.316500	31.673800	33.058800	34.470200	35.907000	37.368000	
15.763800	17.533800	19.289500	21.030500	22.758600	24.476500	26.187100	27.893900	29.600000	31.308300	33.021500	34.742000	36.471900	38.212900	39.966400	41.733800	43.515900	45.313400	47.127000	48.956900	50.803500	52.666800	54.546700	56.443100	58.355800	60.284400	62.228700	64.188100	66.162200	68.150400	70.152200	72.167100	74.194300	76.233300	78.283400	80.344100	82.414600	84.494200	86.582500	88.678600	90.781900	
0.071586	0.105420	0.145653	0.191657	0.242775	0.298387	0.357950	0.421010	0.487210	0.556275	0.628014	0.702300	0.779067	0.858299	0.940022	1.024300	1.111220	1.200910	1.293500	1.389160	1.488060	1.590380	1.696330	1.806100	1.919920	2.038000	2.160560	2.287810	2.419980	2.557280	2.699940	2.848150	3.002130	3.162080	3.328170	3.500610	3.679560	3.865200	4.057670	4.257130	4.463720	
0.004417	0.008440	0.014545	0.023180	0.034792	0.049830	0.068776	0.092151	0.120525	0.154524	0.194823	0.242138	0.297218	0.360833	0.433761	0.516781	0.610658	0.716142	0.833956	0.964791	1.109310	1.268130	1.441840	1.630990	1.836090	2.057610	2.295990	2.551630	2.824900	3.116140	3.425640	3.753700	4.100550	4.466430	4.851530	5.256020	5.680070	6.123790	6.587300	7.070700	7.574060	
0.331624	0.431147	0.545613	0.675922	0.823009	0.987858	1.171490	1.374980	1.599400	1.845830	2.115300	2.408820	2.727290	3.071540	3.442280	3.840130	4.265580	4.719010	5.200670	5.710730	6.249240	6.816160	7.411370	8.034670	8.685790	9.364400	10.070100	10.802500	11.561100	12.345300	13.154800	13.988800	14.847000	15.728600	16.633100	17.559800	18.508300	19.477900	20.467900	21.477900	22.507200	
0.072763	0.107255	0.148481	0.195978	0.249300	0.308092	0.372128	0.441335	0.515792	0.595732	0.681525	0.773664	0.872753	0.979484	1.094620	1.219000	1.353470	1.498920	1.656270	1.826410	2.010230	2.208620	2.422410	2.652410	2.899400	3.164100	3.447190	3.749290	4.070980	4.412770	4.775130	5.158480	5.563170	5.989490	6.437720	6.908040	7.400630	7.915570	8.452960	9.012790	9.595080	
7.665460	8.132040	8.600150	9.074280	9.558060	10.054500	10.566100	11.095100	11.643400	12.212600	12.804400	13.420000	14.060700	14.727600	15.421500	16.143400	16.893900	17.673500	18.482700	19.321900	20.191300	21.091100	22.021200	22.981700	23.972500	24.993300	26.043900	27.124000	28.233200	29.371000	30.537100	31.730800	32.951700	34.199200	35.472700	36.771500	38.094900	39.442400	40.813300	42.206800	43.622300	
0.088414	0.129212	0.178166	0.235132	0.300047	0.372974	0.454114	0.543811	0.642538	0.750880	0.869522	0.999231	1.140840	1.295220	1.463300	1.645990	1.844250	2.059000	2.291150	2.541610	2.811220	3.100800	3.411130	3.742920	4.096830	4.473480	4.873420	5.297130	5.745060	6.217570	6.714970	7.237530	7.785450	8.358870	8.957890	9.582550	10.232900	10.908800	11.610200	12.337000	13.089000	
0.000115	0.000341	0.000856	0.001894	0.003789	0.006984	0.012032	0.019587	0.030398	0.045286	0.065134	0.090865	0.123425	0.163771	0.212855	0.271616	0.340969	0.421799	0.514959	0.621266	0.741500	0.876407	1.026690	1.193040	1.376080	1.576440	1.794710	2.031450	2.287210	2.562510	2.857870	3.173770	3.510700	3.869110	4.249480	4.652230	5.077810	5.526630	5.999100	6.495620	7.016590	
4.068210	4.638480	5.229810	5.841140	6.471040	7.118030	7.780800	8.458310	9.149770	9.854650	10.572700	11.303700	12.047900	12.805200	13.576000	14.360400	15.158800	15.971300	16.798200	17.639700	18.495800	19.366800	20.252700	21.153500	22.069000	22.999400	23.944300	24.903600	25.877200	26.864600	27.865800	28.880300	29.907800	30.947900	32.000300	33.064600	34.140300	35.227000	36.324300	37.431700	38.548800	
0.000000	0.000024	0.000066	0.000157	0.000332	0.000638	0.001131	0.001880	0.002963	0.004465	0.006475	0.009091	0.012412	0.016543	0.021590	0.027663	0.034874	0.043336	0.053167	0.064486	0.077412	0.092068	0.108578	0.127066	0.147657	0.170477	0.195650	0.223302	0.253556	0.286534	0.322355	0.361137	0.402994	0.448038	0.496377	0.548113	0.603348	0.662176	0.724688	0.790969	0.861101	
0.136369	0.195327	0.263933	0.341029	0.425490	0.516316	0.612685	0.713971	0.819736	0.929723	1.043830	1.162090	1.284630	1.411700	1.543600	1.680660	1.823290	1.971900	2.126900	2.288740	2.457850	2.634630	2.819510	3.012880	3.215100	3.426530	3.647490	3.878300	4.119240	4.370550	4.632470	4.905220	5.188960	5.483870	5.790070	6.107690	6.436830	6.777540	7.129890	7.493920	7.869640	
0.003532	0.006904	0.012130	0.019650	0.029894	0.043282	0.060239	0.081197	0.106607	0.136944	0.172707	0.214421	0.262633	0.317914	0.380852	0.452049	0.532118	0.621681	0.721367	0.831804	0.953622	1.087450	1.233910	1.393620	1.567190	1.755230	1.958320	2.177050	2.411970	2.663650	2.932620	3.219390	3.524480	3.848360	4.191510	4.554360	4.937350	5.340870	5.765320	6.211050	6.678400	
0.006554	0.012180	0.020545	0.032192	0.047650	0.067435	0.092072	0.122106	0.158109	0.200693	0.250502	0.308220	0.374563	0.450273	0.536115	0.632865	0.741306	0.862219	0.996376	1.144530	1.307430	1.485770	1.680230	1.891470	2.120080	2.366640	2.631660	2.915640	3.219020	3.542190	3.885500	4.249280	4.633790	5.039250	5.465870	5.913790	6.383120	6.873960	7.386330	7.920270	8.475760	
0.033209	0.052614	0.077367	0.107476	0.142838	0.183298	0.228689	0.278858	0.333680	0.393069	0.456980	0.525407	0.598382	0.675972	0.758276	0.845417	0.937537	1.034800	1.137370	1.245420	1.359150	1.478710	1.604300	1.736080	1.874220	2.018850	2.170120	2.328160	2.493070	2.664960	2.843910	3.030000	3.223270	3.423780	3.631550	3.846610	4.068950	4.298580	4.535470	4.779610	5.030960	

